Efficient Pareto-Front Generation for Electric Machines using Isogeometric Analysis and Second-Order Derivatives

Generating Pareto fronts for electric machines is usually a computationally heavy and time-consuming task. This paper addresses this issue by proposing a derivative-based approach using Isogeometric Analysis and second-order derivatives. The steps for deriving the Hessian matrix for nonlinear 2D magnetostatics are described for a combined parameter and shape optimization approach. Using a Permanent Magnet Synchronous Machine as an example, the first- and second-order approaches are compared, demonstrating that the second-order method needs significantly fewer iterations to converge. The first- and second-order methods are further applied to generate a Pareto front, which involves cost and torque. The second-order approach can efficiently track the Pareto front using a continuation method by using the previous solution as initial condition. Due to the superlinear convergence of the second-order method near the optimum, new points on the Pareto front are found within a few iterations, leading to a noticeable speed-up.

==> data/FirstOrder.txt <==
iter,fval,firstorderopt,stepsize
0,11.5433265816572,18.762224117872,0
0,11.5433265816572,18.762224117872,0
1,9.34646092241235,58.5509873472024,0.530858070244915
2,6.96787504584999,51.8925734365806,0.328031080652559
3,6.61534494309171,28.9244990941433,0.200633008229843
4,6.09612694233063,18.6435335799077,0.172856724969907
5,6.39919943515366,6.54728527484039,0.411175085437882
6,6.29075751413821,44.2150379889788,0.446403057844365
7,6.26764349377612,38.4793447705783,0.185060024922191
8,5.82756063512283,24.1414778040692,0.18979454866074
9,5.34869408520678,29.1004582441002,0.17024453816357
10,5.36216346824282,7.2325859031664,0.240560213595116
11,5.00431335654811,18.9512788447507,0.331783656278997
12,4.88102719039984,5.4359613974334,0.126090091182055
13,4.66636192250164,14.4797069261901,0.221503594201709
14,4.6157117334423,8.26300793493701,0.188368711069057
15,4.57266148112818,9.33978397557469,0.139814163667784
16,4.73540390948463,8.01973638816544,0.307681372390405
17,4.81695696332619,19.104749014918,0.202001270558688
18,4.7327511240469,8.74842881563086,0.1206352568047
19,4.83636923806466,8.26405779711204,0.25987983811362
20,4.79611495700267,5.29328444365012,0.184435608799969
21,4.72449227809164,1.45398270580139,0.181766579900938
22,4.7245402656065,4.61104914452509,0.134443227038775
23,4.75900820698987,5.60100225066543,0.127258556816536
24,4.76430972513827,7.45266096202818,0.106549476296348
25,4.75987231650154,2.75947591216796,0.0732443156958219
26,4.74495469317242,1.46723019144482,0.0684203615137694
27,4.74303980861564,0.658806270410606,0.0443873691274599
28,4.74642355908156,1.20341545648512,0.0358227411360964
29,4.74976298830844,1.21012475701498,0.0258391257432996
30,4.74515087822642,1.02446161547304,0.0376945451885494
31,4.74838781488564,0.497721325909729,0.0187777091364674
32,4.74613411701829,0.186110027074356,0.0318855484103404
33,4.22338622807743,8.31362620203476,0.403121525880686
34,4.01759792201102,3.91714857130371,0.250726182773305
35,3.95555106683198,6.30783596571678,0.163067402722964
36,3.9019218215249,8.61805154315708,0.12121604021701
37,3.84271017518753,5.71353197812324,0.0978109969269692
38,3.80786394126631,1.98587622309354,0.0861003661953408
39,3.79277241005432,2.67609194103944,0.0567537402627107
40,3.78091905022117,3.59717289553132,0.0630712748396426
41,3.76445504173871,3.05909071602495,0.104002190725658
42,3.75029290678942,2.45334189012824,0.075071627679661
43,3.73897460875301,1.18024749407502,0.0611414592673697
44,3.73517601828153,2.01632991054532,0.0533391238720787
45,3.71791002137627,4.66048167624601,0.103778343556766
46,3.70160483691688,0.720833363845327,0.0701502457209574
47,3.68548342190589,2.55823006970045,0.0722250373769643
48,3.6662936910877,2.42774351086518,0.0902798376770757
49,3.65525224176112,5.04728992919089,0.0926971634476806
50,3.63961170468105,1.4928803397388,0.0407433255044612
51,3.63510482452022,1.30048906161308,0.0319913660252914
52,3.61830578088725,5.07458679278279,0.0552755500597958
53,3.61373590183403,2.12129483053787,0.0654268216323234
54,3.59787223579477,1.51505595991589,0.0752711508635728
55,3.60192025252404,1.99489621603011,0.0397102061112991
56,3.59672957740338,1.53408638644155,0.021290757103921
57,3.59221443755557,2.54135578200364,0.0191061351932714
58,3.59096784180708,1.10701239204647,0.0139123781774818
59,3.59139319921612,2.3369265493566,0.0176537316044126
60,3.58953344592787,1.8164206188034,0.0104936686192551
61,3.59052264130524,1.13394267359046,0.0108398193293416
62,3.58874180159063,0.138305193712545,0.0111694158566671
63,3.59010632537177,0.413026785170246,0.00890306203774967
64,3.5896700349931,0.830156297151797,0.00900264491743338
65,3.58784036909379,0.694486033168691,0.00810276373350429
66,3.58949228679212,0.966725779706693,0.00615994644316356
67,3.58648399695525,1.89497626136792,0.0314800992152358
68,3.58614366287556,1.51300334516282,0.00955926132653815
69,3.58497402087902,0.419243100705274,0.0110468118439586
70,3.57812701154942,1.36263531637443,0.0260978764805209
71,3.57084974201354,2.12410824176295,0.0384135593646279
72,3.57335267821175,2.0861823227736,0.0197311876493568
73,3.57088317947766,3.15080603038432,0.0378509570429266
74,3.57064871876387,0.641799629399594,0.0249247460625593
75,3.56870066087567,1.3369400417385,0.0167238743600152
76,3.56700482507088,1.60942435970797,0.0207820636461077
77,3.56806134599203,0.265711394412698,0.00562422370281306
78,3.56682837574379,0.500079000714579,0.0124486521965349
79,3.56521813027278,0.868821958707775,0.00838750095314538
80,3.5644545014264,0.415445504147712,0.00410683824280136
81,3.56270328417867,0.298300423518676,0.00596508399982283
82,3.56063216298478,0.0938977816771619,0.00818324142345342
83,3.55920230922165,0.0785838051045433,0.00573643740284592
84,3.55890671349324,0.0638029500189415,0.00314340973694614
85,3.55856976121148,0.0673168163115198,0.00298941179031645
86,3.55824382738625,0.0478496534585184,0.00264675977239813
87,3.43182025492631,27.890923233241,0.189653110284714
88,3.30460957639586,9.10508812052606,0.387901723696762
89,3.30007387908115,22.8613557565052,0.184500297256163
90,3.30104299071486,20.5072615326973,0.148456979924333
91,3.24790774760823,4.60513264081128,0.151157332056584
92,3.24966130900199,10.6634368909284,0.104961984173751
93,3.24538090711954,3.82126460065303,0.0444616146261903
94,3.23975923983765,12.6291569991198,0.0464804666293154
95,3.23891999380751,1.500665488879,0.0397781975104071
96,3.23186765042008,2.10754834574473,0.0347445626113438
97,3.22676821581763,4.43035064301687,0.054700257100231
98,3.21667323268293,11.3490712220315,0.111876720093378
99,3.21964026165983,5.67748213697318,0.0292028695078112
100,3.21354809942201,4.44396666402645,0.0334348003054076
101,3.21321694434047,3.34336422182917,0.0379547045270225
102,3.21146477022452,2.66835405024904,0.039069536208738
103,3.21043329031063,2.76167911792328,0.00807908011838761
104,3.20924409665364,0.928314972273612,0.0206866773619486
105,3.20874169299334,3.99345984226885,0.0439356895124249
106,3.20718673109331,2.14702361704331,0.0280158668020022
107,3.2045553069854,2.51424902796946,0.0377027632932053
108,3.20167685908464,4.97181023881906,0.0619843503938543
109,3.19741679550065,4.69720365044985,0.0685565530108968
110,3.19746937977219,0.711207153819355,0.028044558881132
111,3.19363071911762,1.61916931761812,0.0569960231971125
112,3.19193851671107,1.09865515344859,0.0361652080021059
113,3.19167934662599,1.16687923835078,0.01675100305087
114,3.1915371076629,0.308404233984819,0.00984216431653177
115,3.19110204364231,0.878799245014193,0.0141357203395117
116,3.19060143912259,0.882360348861174,0.0229842802282823
117,3.19017861445978,0.268846422781715,0.00945287402667306
118,3.18988591531884,0.0663614222708693,0.0107628396919576
119,3.18935870600855,0.201597480216091,0.0103889465859387
120,3.18926840831755,0.131876102772547,0.00490020120410405
121,3.18923622978395,0.073799071521002,0.00197692612152994
122,3.18929237087944,0.0520508716863504,0.00164335845837548
123,3.18932248349094,0.0473138041064833,0.00253415357796355
124,3.18938638616312,0.0815518163002629,0.00510146179346404
125,3.1893892358247,0.0738708841543655,0.00484041333587719
126,3.18937182079004,0.0234633018555256,0.00314806205886417
127,3.18935239788158,0.012233961560085,0.00130916388804054
128,3.18934455912244,0.0112152899281941,0.000697170420621025
129,3.18934054505555,0.00534112113817753,0.000349515186624738
130,3.1309777354055,15.7805284706648,0.20340627134022
131,3.1247907417027,3.65840909922412,0.122006430118131
132,3.1243416946966,2.48838733526353,0.271258949190062
133,3.12217537570634,9.43286132596697,0.10941646923474
134,3.12184581312783,1.72781033392789,0.046011680773991
135,3.12081656344078,1.55978468459529,0.0485731630191171
136,3.11879098220164,1.75892688196384,0.0612191969640694
137,3.11899930228394,0.506084562840618,0.0108504507962363
138,3.11871010585321,0.156730189962459,0.00957364666869737
139,3.11850431105655,0.232501953249837,0.00891374674977895
140,3.11841513893578,0.034509306395763,0.0066142795355279
141,3.11841656090155,0.0104952823477052,0.00276741206590143
142,3.11841900026842,0.00744105206262557,0.00127397703714805
143,3.11842375411849,0.00453273273698929,0.000301154067357037
144,3.11842372959336,0.00189980639889542,9.7917635511294e-05
145,3.10490302584661,2.00529478543598,0.0953868933414234
146,3.10482101891256,1.15299006523811,0.00580941724800841
147,3.1047457809803,0.277413264558566,0.00728849392691286
148,3.10472089115515,0.0187489197745071,0.00323301831390149
149,3.10471390571016,0.00365833705732702,0.00141945356794343
150,3.10471471196286,0.00186951638730615,0.000100002256132941
151,3.10471475876182,0.00181132614203316,7.40310422578062e-05
152,3.10471474906692,0.0013823796607737,3.11673779500492e-05
153,3.10471472858291,0.000314510085448694,9.73978040522296e-06
154,3.10203215262693,0.260552304727226,0.0215366533726453
155,3.10204233689937,0.0270768717036297,0.00176882969016711
156,3.10204008232946,0.00484948236069127,0.000644583936031152
157,3.10204021685668,0.000973774842196962,6.52590522925083e-05
158,3.10204024360972,0.000288805933930991,8.97017160895257e-06
159,3.10204024244943,3.20000000000022e-05,2.08332201211086e-06
160,3.1015150652665,0.0266947512897893,0.0048885817709324
161,3.10151664924848,0.000955930627245083,0.000546440354678863
162,3.10151661381278,0.000895841103261352,5.70512278046499e-05
163,3.10151661367751,6.79933361556436e-06,2.8832339695794e-06
164,3.10141318965297,0.00407879502215558,0.0012003591602001
165,3.10141329296543,0.000242402873582348,0.000107871154639235
166,3.10141328388631,3.86847823338199e-05,8.55454718291256e-06
167,3.10141328381195,1.50450218918685e-05,5.92356669461934e-07
168,3.10141328377663,1.3641094197689e-06,2.42867894480153e-07
168,3.10141328377663,1.3641094197689e-06,2.42867894480153e-07


==> data/Pareto1st.txt <==
cost,fval,torque,iter,funccount
2.23440973026431,2.58639130696724,0.455002862853472,42,83
2.26569338468845,2.62221300940901,0.465002721147768,40,85
2.29822933825759,2.65951699571551,0.47500264039524,38,72
2.33349632872598,2.69799664591071,0.485002553669776,44,81
2.37008184183858,2.73775682270157,0.495002474988595,43,85
2.4075754909839,2.77880638942851,0.505002398568847,43,84
2.44565334036608,2.82113067060741,0.515002330682367,48,84
2.4842907056688,2.86460273387134,0.52500226946419,43,82
2.52374802028535,2.9093047723564,0.535002206056042,48,85
2.56096668056568,2.95521048498104,0.545002150564876,43,89
2.60277325623384,3.0023472366582,0.555002087950132,42,85
2.64642538842731,3.05112765356478,0.565002012361811,39,88
2.73645870053353,3.15373838341906,0.585001881465935,39,76
2.783502061721,3.20814585589748,0.595001796477827,39,74
2.83254583082958,3.26486329957313,0.605001730181344,40,71
2.88390922483288,3.32386577408464,0.615001657697264,39,70
2.94372813244435,3.38599443343865,0.625001544722314,40,70
3.01191092684625,3.453531014589,0.635001425972565,38,86
3.08490897456445,3.52615771098384,0.645001329555433,38,69
3.16310847450863,3.60395922550732,0.655001242793734,38,63
3.24535650200686,3.68744248196541,0.66500115367038,42,72
3.33356004031607,3.7772492789435,0.67500107642327,50,76
3.42515366765995,3.87329081750004,0.685001008613201,46,65
3.52225331028342,3.97560642785057,0.695000942175301,41,63


==> data/Pareto1stInit.txt <==
cost,fval,torque,iter,funccount
2.23440973026431,2.58639130696724,0.455002862853472,42,83
2.26569338468845,2.62221300940901,0.465002721147768,40,85
2.29822933825759,2.65951699571551,0.47500264039524,38,72
2.33349632872598,2.69799664591071,0.485002553669776,44,81
2.37008184183858,2.73775682270157,0.495002474988595,43,85
2.4075754909839,2.77880638942851,0.505002398568847,43,84
2.44565334036608,2.82113067060741,0.515002330682367,48,84
2.4842907056688,2.86460273387134,0.52500226946419,43,82
2.52374802028535,2.9093047723564,0.535002206056042,48,85
2.56096668056568,2.95521048498104,0.545002150564876,43,89
2.60277325623384,3.0023472366582,0.555002087950132,42,85
2.64642538842731,3.05112765356478,0.565002012361811,39,88
2.69075396003326,3.10141328377663,0.575000249741298,168,244
2.73645870053353,3.15373838341906,0.585001881465935,39,76
2.783502061721,3.20814585589748,0.595001796477827,39,74
2.83254583082958,3.26486329957313,0.605001730181344,40,71
2.88390922483288,3.32386577408464,0.615001657697264,39,70
2.94372813244435,3.38599443343865,0.625001544722314,40,70
3.01191092684625,3.453531014589,0.635001425972565,38,86
3.08490897456445,3.52615771098384,0.645001329555433,38,69
3.16310847450863,3.60395922550732,0.655001242793734,38,63
3.24535650200686,3.68744248196541,0.66500115367038,42,72
3.33356004031607,3.7772492789435,0.67500107642327,50,76
3.42515366765995,3.87329081750004,0.685001008613201,46,65
3.52225331028342,3.97560642785057,0.695000942175301,41,63


==> data/Pareto2nd.txt <==
cost,fval,torque,iter,funccount
2.23443917222198,2.58639139017436,0.455002861790611,7,8
2.26571754473401,2.62221461021815,0.465002681021152,8,9
2.29823628808675,2.659517337157,0.475002639858165,7,8
2.33355354915299,2.69799630172033,0.485002427876892,6,7
2.3701225012656,2.73775744012769,0.495002417923818,6,7
2.4075750043418,2.77880698540239,0.505002387230164,7,8
2.44565375820666,2.82113065787202,0.515002325429835,7,8
2.4843079607087,2.86460280551471,0.525002269301696,7,8
2.52375378709684,2.90930471838022,0.535002121197887,6,7
2.56115919743903,2.95521280346044,0.545002150186467,8,18
2.60278790537219,3.00234736161327,0.555002088134934,7,8
2.64643620111786,3.05112778966471,0.565002005935902,7,8
2.73645608486369,3.15373850634411,0.585001881775464,8,9
2.78351237319199,3.20814613799794,0.595001527912636,7,8
2.83256315918062,3.26486381256065,0.605001655967735,7,8
2.88391342168178,3.32386586752159,0.615001629925171,7,8
2.94372177443855,3.38599490929561,0.625001522398756,8,9
3.01191204996468,3.45353101555449,0.635001422068256,8,9
3.08492451947541,3.52616031849771,0.645001323422562,6,7
3.16311451842469,3.60395967636497,0.655001229116897,6,7
3.24532705865367,3.68744259873504,0.665001151283253,6,7
3.33348101297661,3.77725272294523,0.675001076298998,6,8
3.42515686708697,3.87329078100075,0.685001003153163,7,8
3.52226158400291,3.97560712280152,0.695000934784307,7,8


==> data/Pareto2ndInit.txt <==
cost,fval,torque,iter,funccount
2.23443917222198,2.58639139017436,0.455002861790611,7,8
2.26571754473401,2.62221461021815,0.465002681021152,8,9
2.29823628808675,2.659517337157,0.475002639858165,7,8
2.33355354915299,2.69799630172033,0.485002427876892,6,7
2.3701225012656,2.73775744012769,0.495002417923818,6,7
2.4075750043418,2.77880698540239,0.505002387230164,7,8
2.44565375820666,2.82113065787202,0.515002325429835,7,8
2.4843079607087,2.86460280551471,0.525002269301696,7,8
2.52375378709684,2.90930471838022,0.535002121197887,6,7
2.56115919743903,2.95521280346044,0.545002150186467,8,18
2.60278790537219,3.00234736161327,0.555002088134934,7,8
2.64643620111786,3.05112778966471,0.565002005935902,7,8
2.69075400610891,3.10141328426989,0.575000249787631,63,101
2.73645608486369,3.15373850634411,0.585001881775464,8,9
2.78351237319199,3.20814613799794,0.595001527912636,7,8
2.83256315918062,3.26486381256065,0.605001655967735,7,8
2.88391342168178,3.32386586752159,0.615001629925171,7,8
2.94372177443855,3.38599490929561,0.625001522398756,8,9
3.01191204996468,3.45353101555449,0.635001422068256,8,9
3.08492451947541,3.52616031849771,0.645001323422562,6,7
3.16311451842469,3.60395967636497,0.655001229116897,6,7
3.24532705865367,3.68744259873504,0.665001151283253,6,7
3.33348101297661,3.77725272294523,0.675001076298998,6,8
3.42515686708697,3.87329078100075,0.685001003153163,7,8
3.52226158400291,3.97560712280152,0.695000934784307,7,8


==> data/SecondOrder.txt <==
iter,fval,firstorderopt,stepsize
0,11.5433265816572,18.762224117872,0
0,11.5433265816572,18.762224117872,0
1,8.71278680258647,58.3483370619692,0.753714533633644
2,8.12947586249862,19.3744495338453,0.161184471183818
3,7.98238986959454,58.1264152209928,0.213404120993671
4,6.82783915183762,6.04761763689133,0.0546729470423596
5,6.15190230503752,8.43762975904134,0.157930669531654
6,6.37830697735837,5.86941301010047,0.13848247145588
7,5.88966033141814,19.5822676956748,0.160134651596188
8,5.47866593167155,5.49350160164824,0.0809713826140584
9,4.96784256407509,14.6979744358947,0.131139755052312
10,4.68831150823881,5.00548580570464,0.257879601282104
11,4.91626103682529,42.6260519511354,0.518104789497574
12,5.21060784053963,5.98689200767383,0.100400067738042
13,4.5073407045045,22.1482934672742,0.0380456306217826
14,4.33273338818865,3.02530882265608,0.0714001143665634
15,4.44892518251843,2.97032119645389,0.41543480661695
16,4.76620411006701,3.75554657214727,0.532345628548121
17,4.72351715717398,2.54579548785174,0.213515498342971
18,4.71866052736144,2.32514668555547,0.067721401774776
19,4.68905586058061,6.018625079342,0.404709030007307
20,4.71584080895451,0.548781129956453,0.208168321459566
21,4.0196234480387,12.4791777380717,0.567252074314772
22,3.9144589120694,1.17871957695819,0.133645671301815
23,3.69548426092064,6.8182996636817,0.271816492571375
24,3.65135631702826,0.303041181579573,0.100496699625122
25,3.59489691517495,1.81766294856642,0.0789304146862901
26,3.57719586846403,6.04598110709781,0.0973027619986569
27,3.57488594232957,0.31945476644013,0.0267334541820302
28,3.5666759631316,4.75658667827285,0.0556976532243827
29,3.56392039116666,0.0593619008739294,0.0113922355748118
30,3.47175218444107,19.9761190205113,0.199122199069394
31,3.32612357053317,38.6523474315522,0.284325824183481
32,3.30354256247464,4.63847848720057,0.166964764179817
33,3.26684184838081,16.0125710741962,0.100114763381572
34,3.23569942441567,2.57918045380275,0.157915305699159
35,3.20840728886374,2.72051652662456,0.102076977849334
36,3.19614100249573,11.3683359795229,0.16669476051897
37,3.19397651323607,0.319178639872112,0.00143493562264803
38,3.18846559144752,0.735045413079704,0.0454953145288369
39,3.18919367822026,0.0309858702287152,0.0079534499094433
40,3.18930621756261,0.00400000303256158,0.00241435910749441
41,3.12566094399965,14.1484514207081,0.242226445240754
42,3.12207682305098,0.593859273609667,0.00181297613056327
43,3.1187093628204,0.0816763539870505,0.292491067948863
44,3.1192652355795,0.53982004855048,0.245447262364458
45,3.11845772456889,0.00514419024987212,0.128292499254941
46,3.118422635215,0.00238204538013587,0.00950525422429098
47,3.11842406048913,0.000800002251499662,0.000399852236333498
48,3.10480455146647,1.04680731227874,0.105035572261878
49,3.10474066932075,0.0397300831350921,0.00808285386380648
50,3.1047163043376,0.00427992083996043,0.00234704513621234
51,3.10471497674751,0.000160006898861462,0.000217464038688715
52,3.10204719848819,0.0872375793262992,0.0207972023633373
53,3.10204153831337,0.00745713340590481,0.00299595407740846
54,3.10204046299879,0.000268782451202432,0.000543709717551518
55,3.10204027477068,3.20052862466642e-05,6.83627189552723e-05
56,3.10151633292707,0.00929132914108366,0.00461318289057496
57,3.10151669478793,0.000703300912128446,0.00086224710836443
58,3.10151663953869,3.65268600641677e-05,0.00013896615951684
59,3.10151661536598,7.04451498678704e-06,1.82605858326149e-05
60,3.10141326679454,0.000768068456005411,0.00112407772976597
61,3.10141330358052,3.86288443858795e-05,0.000175050684290282
62,3.10141328724786,9.34623316239946e-06,2.47160106658219e-05
63,3.10141328426989,1.36844007592174e-06,3.38584318076862e-06
63,3.10141328426989,1.36844007592174e-06,3.38584318076862e-06


==> data/SecondOrder2_80.txt <==
iter,fval,firstorderopt,stepsize
80,3.56445450143115,0.415445504147712,0
81,3.39558004596555,31.0417255841822,0.210631676483228
82,3.3773202486286,23.1971004734788,0.0496063107570297
83,3.32702575443451,2.88463208615543,0.130570617589376
84,3.2477999112117,15.6242060628871,0.168280517517851
85,3.22172717621606,2.29131995402879,0.169808115106262
86,3.19559908548896,5.39827420469943,0.0718197922437233
87,3.16600585663053,5.06604850321154,0.193944966921762
88,3.15202177757303,4.57627385713473,0.525358123561809
89,3.12563867628677,2.05019886556963,0.237450255923961
90,3.12358189874294,1.15327951932882,0.0626067586655969
91,3.12289451171563,0.22828628079485,0.0194500051020411
92,3.12279957876041,0.00932660068938651,0.00359562313498667
93,3.12278330685205,0.00100000661189584,0.000547534283663808
94,3.10570698281234,1.52585118693938,0.129589678311756
95,3.10558114234209,0.0521984808201046,0.00872639415391079
96,3.10556163041638,0.00713641180910374,0.00279798949157706
97,3.10555972359124,0.000200003949124632,0.000288002228732587
98,3.10221603446429,0.120285105894753,0.025999779139529
99,3.10220734096729,0.00982253192746496,0.00351763037646205
100,3.10220558576112,0.000379510997284838,0.000644311108103056
101,3.1022053349063,4.00059168499122e-05,8.07753772400068e-05
102,3.1015488272679,0.0126978246182625,0.00562396125127129
103,3.10154915011253,0.00102623056560924,0.00104228741338436
104,3.10154907927673,3.95157654904388e-05,0.000171926730585713
105,3.10154904695524,8.56734041343454e-06,2.25438664114562e-05
106,3.10141967448939,0.00111950630123192,0.00137167934023562
107,3.1014197424562,4.06361142073486e-05,0.000223071540151615
108,3.10141972267671,1.17486240971409e-05,3.15457468504449e-05
109,3.10141971869736,1.72507122997434e-06,4.3260160781493e-06
109,3.10141971869736,1.72507122997434e-06,4.3260160781493e-06

